Three-dimensional Bone Image Synthesis with Generative Adversarial Networks

Medical image processing has been highlighted as an area where deep learning-based models have the greatest potential. However, in the medical field in particular, problems of data availability and privacy are hampering research progress and thus rapid implementation in clinical routine. The generation of synthetic data not only ensures privacy, but also allows to \textit{draw} new patients with specific characteristics, enabling the development of data-driven models on a much larger scale. This work demonstrates that three-dimensional generative adversarial networks (GANs) can be efficiently trained to generate high-resolution medical volumes with finely detailed voxel-based architectures. In addition, GAN inversion is successfully implemented for the three-dimensional setting and used for extensive research on model interpretability and applications such as image morphing, attribute editing and style mixing. The results are comprehensively validated on a database of three-dimensional HR-pQCT instances representing the bone micro-architecture of the distal radius.

==> elsarticle/manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> figs_arxiv/pggan_trunc/0.2/scores.csv <==
,score_1,score_2,score_3
0,0.97065485,1.1910235,1.102964
1,0.9941443,1.2672527,1.1150364
2,1.0193939,1.1769099,1.0272412
3,0.970335,1.341185,1.0261155
4,1.0347915,2.3913906,1.0926919
5,1.0008684,1.3325077,1.036963
6,0.99332905,1.7380108,1.0929061
7,0.99426293,1.2392944,1.110879


==> figs_arxiv/pggan_trunc/1.8/scores.csv <==
,score_1,score_2,score_3
0,0.9246689,1.4722854,0.9491137
1,1.0059698,1.3491383,0.9823326
2,0.97557557,1.481427,1.2209649
3,1.006928,0.4433186,1.1194993
4,0.845452,1.4211518,1.0422907
5,0.98325205,1.0391093,1.130385
6,0.92363274,1.4505035,1.0974725
7,1.0440084,1.438384,0.9202116


==> figs_arxiv/pggan_trunc/1/scores.csv <==
,score_1,score_2,score_3
0,0.96949124,1.3317692,1.0648619
1,0.9862702,1.497323,1.1621398
2,1.0523304,1.4653984,1.0471219
3,0.9764565,1.5628314,1.0063907
4,0.9924867,1.2216729,0.99366784
5,0.947943,1.5712872,1.1055022
6,0.98009086,1.249189,1.2879007
7,0.9683838,1.4455376,1.0944335


==> figs_arxiv/pggan_trunc/2.6/scores.csv <==
,score_1,score_2,score_3
0,0.90697074,0.85474753,1.1089529
1,1.0131096,1.2619181,1.2383428
2,1.0698798,1.1964127,1.0972158
3,1.0421627,0.70485497,1.1047857
4,0.9293168,1.2886784,1.0413377
5,0.97796416,1.2972971,0.9919576
6,0.9193257,1.3787799,1.3122725
7,0.97689736,1.3225518,1.0595196


==> figs_arxiv/stylegan_trunc/0.1/scores.csv <==
,score_1,score_2,score_3
0,0.98443043,1.4455048,0.99486864
1,1.0054628,2.0893643,1.2421592
2,1.0063037,1.1336101,0.9698999
3,1.0020213,1.2556528,1.1403748
4,1.0207093,1.6837654,1.1191187
5,1.0672069,1.3191017,1.0269157
6,0.9928008,1.9440565,1.088678
7,0.9946023,1.662828,0.9587023


==> figs_arxiv/stylegan_trunc/0.4/scores.csv <==
,score_1,score_2,score_3
0,1.0408514,1.6811416,1.0782837
1,0.99980354,1.1572301,1.1933006
2,0.9793679,1.2796836,0.78573036
3,0.99771005,1.2414513,1.2394295
4,1.0171268,1.2242049,1.0700617
5,1.0902579,0.63404614,1.0360273
6,0.9939163,1.2404509,1.1253442
7,0.9944663,1.4260315,1.0227367


==> figs_arxiv/stylegan_trunc/0.7/scores.csv <==
,score_1,score_2,score_3
0,0.95335686,1.4705619,1.1338191
1,1.0061368,1.3003703,1.0455127
2,0.92546284,0.87719166,0.7138472
3,0.9564353,1.4454211,1.0168977
4,0.98916507,1.6560577,1.1809164
5,1.0287521,0.18031533,1.1479734
6,1.0292087,1.0250521,1.1056075
7,0.98904186,1.1652391,1.0620595


==> figs_arxiv/stylegan_trunc/1/scores.csv <==
,score_1,score_2,score_3
0,0.9625027,0.75897396,1.1126546
1,0.94220114,1.4101828,1.1790676
2,0.7913995,1.0897492,0.87493163
3,0.948822,1.5029588,1.0587088
4,0.90195733,1.6595026,1.0496063
5,0.9423872,0.06802901,0.9449989
6,1.0458345,1.4690456,1.0390314
7,0.9698851,0.9502265,0.84401774

